The formation of Milky Way-mass disk galaxies in the first 500 million years of a cold dark matter universe

Whether among the myriad tiny proto-galaxies there exists a population with similarities to present day galaxies is an open question. We show, using BlueTides, the first hydrodynamic simulation large enough to resolve the relevant scales, that the first massive galaxies to form are %in fact predicted to have extensive rotationally-supported disks. Although their morphology resembles in some ways Milky-way types seen at much lower redshifts, these high-redshift galaxies are smaller, denser, and richer in gas than their low redshift counterparts. From a kinematic analysis of a statistical sample of 216 galaxies at redshift $z=8-10$ we have found that disk galaxies make up 70\% of the population of galaxies with stellar mass $10^{10} M_\odot$ or greater. Cold Dark Matter cosmology therefore makes specific predictions for the population of large galaxies 500 million years after the Big Bang. We argue that wide-field satellite telescopes (e.g. WFIRST) will in the near future discover these first massive disk galaxies. The simplicity of their structure and formation history should make possible new tests of cosmology.

==> referee.txt <==

Referees' comments:

Referee #1 (Remarks to the Author):

Summary of the draft:
---------------------
The draft 'The formation of Milky Way-mass disk galaxies in the first 500
million years of a cold dark matter universe' by Feng et al. presents results
of a large cosmological simulation which was run to z=8 to inspect the galaxy
population at early times. The authors find a significant contribution of Milky
Way-mass disk galaxies, which are not yet detected observationally. The
authors argue that this is due to the small volume that current observations
probe. They predict that future observations might be able to find those
galaxies due to their increased volume.


General impression:
-------------------
I think the work is interesting, but I have some strong concerns regarding the
galaxy formation model employed in their work and the fact that it was never
confronted in detail against any observations in its current form. Furthermore,
I am also not so surprised by the finding of the authors. It is somewhat
natural to expect a certain, and possibly high, population of disk galaxies
since this is the natural outcome of gas accreting on a rotating halo (where
the spin comes from tidal torque theory). Besides the galaxy formation model,
the paper also lacks any statistical analysis of how likely a discovery of such
a MW-like galaxy would be given current observational capabilities. And how
will those chances go up for WFIRST? I give some more details below on how
these points can be strengthened. On a more technical note I would like to
point out that the authors are overselling the technical achievement of their
simulation. I agree, that it is difficult to put that many particles on the
machine, but (as the authors know) running the simulation only down to z=8 in a
pretty large box is computationally much simpler than the problems that other
simulations have, which go down to z=0 (e.g., EAGLE, ILLUSTRIS). I would
therefore suggest not to oversell this point too much. Also statements like
'largest hydrodynamical simulation' should be avoided since this is not a fair
comparison compared to simulations that go all the way down to z=0.

In its current form I cannot recommend the draft for publication in Nature. 


Comments:
---------

1. According to the SI the galaxy formation model is the same as that of the
Massiveblack and Massiveblack II simulations (modulo some parameter variations
as described in the SI). This is my major concern of the work presented here.
For example, Khandai et al. (2014) presented galaxy stellar mass functions of
MB II. Their Fig. 18 demonstrates that the galaxy formation model of MB is
simply not able to produce any reasonable galaxy population (judged by the
galaxy stellar mass function). This is not only true at z=0, but also at z=1,
2, 3. On the contrary other recent simulations like the EAGLE simulation by
Schaye et al. and ILLUSTRIS by Vogelsberger et al. clearly show that more
refined models are actually able to provide much better fits to the galaxy
stellar mass function even down to redshift 0. Genel et al. (2014) demonstrates
that ILLUSTRIS is able to reproduce (reasonably well) the stellar mass function
even back to z~7. The MB model clearly does significantly worst in this respect
(and it is unclear how well it does for other observables that are very well
matched by state-of-the-art simulations). It is therefore by no means clear
that the predicted galaxy population at z=8 is representative or realistic at
all. I think for a prediction like the one made in the draft, it is crucial to
have at least some guidance that the model is really predicting a reasonable
galaxy population. I see two ways forward to achieve this:

Option 1: 
If the authors ran the simulation to a bit lower redshifts (maybe 6 or ~5 if
possible), one could compare to available: stellar mass functions, the cosmic
star formation rate density, the stellar halo mass relation, etc. All those are
available around z~5 and some of them even at z~7. Otherwise, a comparison to
some even higher redshift luminosity function would also be useful.

Option 2: (preferred) 
The authors take the exact model used for this run and run a 100Mpc/h box at
2x1024^3 resolution and check the low redshift quantities described above. I
would actually prefer this option, since this would also allow the authors to
check the morphological mix of their model at lower z and compare to actual
data. 

As the authors know each code has its own optimal parameters for the given
galaxy formation model. It is therefore also not clear at all that adopting the
ILLUSTRIS feedback parameters (which were tuned for AREPO) will result in a
realistic galaxy population for their code (see EAGLE which uses a different
code and a rather different galaxy formation model/parameters compared to
ILLUSTRIS). I think these tests are therefore crucial. 


2. Simulation size: I think it is not really fair to say that this is the
largest hydrodynamical simulation. The simulation ran only down to z=8 and as
the authors know this requires only about 5-10% of the computing time compared
to bringing it down to z=0. Also the increased clustering towards z=0 is much
harder to handle computationally compared to the 'quasi-linear' regime around
z=10. This is also the reason why Genel et al. (2014) included in Fig. 1, for
example, only simulations that really managed to get down to z=0. It is also
crucial to reach lower redshifts to allow for comparisons with available
observational data.


3. The authors use a very simple model for dust attenuation. I suggest they
employ SUNRISE to redo the maps. This would provide a more realistic dust
modelling. They should redo their maps using this technique. 


4. I am wondering where the 'holes' in the star formation images of Fig. 1 come
from. This looks to me like an issue with the quasar mode feedback. That
problem is well-known and in fact both EAGLE and ILLUSTRIS have fixed this.
Could the authors please explain where they come from? And how this relates to
their quasar mode? If this is indeed related to the quasar mode, the wholes are
to a large degree artificial and the maps for star forming gas are wrong.

5. Fig. 3 is actually less encouraging than presented in the text. It seems
that the sizes of the simulation are much smaller and a lot less scatter than
those found in observations. This could, for example, be driven by the feedback
parameters. Again, a check of the low redshift mass-size relation (see point
1) could help to see how well the model really does. Also this puts some doubts
on the claims of the authors. At the moment Fig. 3 suggests that the galaxy
population in the simulation does not agree very well with observations at z=8
and >9. So why should we then believe the statistics on the number of disk
galaxies that are predicted by the simulation? Even taking into account a
factor two uncertainty of the observations (as the authors argue) does not
solve the problem completely. Fig. 3 is therefore another reason why a detailed
check of the galaxy formation model is required. I am also very worried about
the absence of scatter in the simulation prediction. This looks totally
different than the observations. 


6. Can the authors work out the probability that one of their disk galaxies
would have been discovered in an already available survey? The authors argue
that current surveys cover only a small volume, but what would be the chances
to detect one of their galaxies in this volume? Also, by how much do these
changes go up for WFIRST? Ideally, the prediction of the authors should be
testable on a reasonable time scale, so these numbers are important to know.



Referee #2 (Remarks to the Author):

I read carefully the manuscript entitled "The formation of Milky-Way-mass disk galaxies in the first 500 million years of a cold dark matter universe" by Y. Feng and co-authors.

This paper describes a particularly large hydrodynamical simulation of a 400/h Mpc box in a LCDM universe. The adopted numerical technique is a standard SPH code, slightly modified to account for recent improvements of the method. The underlying galaxy formation physics is also quite standard, and relies on widely adopted sub-grid physics recipe. The conclusion of the paper is that massive galaxies at redshift 8 are predicted to be "grand-design spirals", in contradiction to what is usually claimed in the literature, namely that the universe at high redshift is quite violent, with clumpy, irregular disks and strong outflows.

I don't recommend this paper for publication in Nature for the following reasons:

1- The adopted spatial resolution is not high enough for the present study. The simulation was performed with a comoving resolution for the gravitational softening length of 1.5/h kpc. This translates at z=8 into a physical resolution of 240 pc. The median half-light radius of the simulated galaxies is quoted in the manuscript to be 600 pc physical, only 2.5x the spatial resolution. This is clearly not enough and cast severe doubts on the accuracy of the size estimates.

2- The spatial resolution is also a severe concern, when one wants to characterize the morphology of a disk galaxy. It is well known that present-day, grand-design, razor thin disks have a stellar disk thickness around 100 pc, and even smaller for the gas component. The disks shown in Figure 1 appear quite thick, probably because of the limited resolution (see point 4 below).

3- Moreover, in order to be able to resolve the possible fragmentation of a gas rich disk (the authors quote gas fraction as high as 80%), one also needs a spatial resolution significantly below 100 pc, as shown by numerous studies on redshift 2-3 clumpy galaxies.

4- The authors don't use the appropriate definition to quantify the kinematic and morphological properties of the disks. The key number is the ratio of the azimuthal velocity V to the vertical velocity dispersion sigma (for both the stars and the gas). Grand design spirals are characterized by V/sigma >10, while irregular, clumpy galaxies, as seen at high redshift have V/sigma <3. From the images in Figure 1, although the morphology is quite hard to see, it is quite apparent that the disks are thick, and far from razor-thin, as it should be for a grand-design spiral. 

5- The authors should increase the spatial resolution by performing zoom-in simulations of their simulated galaxies, trying to reach a softening length below 100pc, and repeat the analysis using the proper kinematic definition (V/sigma) to characterize their disks. I am convinced (especially given the very high gas fraction they found) that the disks will be clumpy and turbulent, in line with the current consensus in the literature.

I list now minor corrections in the text.

Line 54: why is the formation of the largest objects the most potent test of the model?

Line 57: see point 2 and 3 above, clearly, the resolution is not high enough to study the morphology.

Line 74: 35000 dark matter particles in the halo, or 35000 stellar particles in the disk? If the latter, how massive are stellar particles?

Line 99: D/T is an interesting quantity, but V/sigma is more relevant when one wants to compare to other theoretical studies for high redshift galaxies. One can have a large D/T but a clumpy, turbulent disk in the same time. 

Line 119: The definition of a "well-ordered" disk is to have a high V/sigma. This is not measured in this paper. When the universe is 20 times older, spiral galaxies are indeed of the "grand-design" type, which means high V/sigma and very low gas fraction (<10%). The galaxies simulated in this paper at z=8 are quite different: they have a large gas fraction (80%) and are also probably thick and turbulent (low V/sigma).

Line 121: Our image of a chaotic early universe with irregular galaxies should NOT be revised by the present paper.

Line 131: The classical picture of galaxy formation proceeds through quasi-spherical infall of a slowly rotating, cooling gaseous halo (as described in reference 10). Gas accretion at high redshift proceeds through cold filaments (as said in line 129), so I disagree with the author's statement.

Line 135: The formation of massive disks at high redshift is probably not with completely pristine material. An earlier generation of dwarf galaxies progenitors is to be expected, with pre-enriched material. Smooth accretion, on the other hand, is probably pristine.




Referee #3 (Remarks to the Author):

This article describes results from a recent large simulation of cosmological galaxy evolution, and
the main points seem to be:
1) The present simulation is the first to contain significant numbers of massive galaxies at z>8.
2) Most of these galaxies (mass > 1e10 Msun) are disks
3) These will be discovered with next-generation observations

I have a few key concerns about the conclusions reached by the article though, primarily relating to how
realistic the simulation results are for known galaxy populations at lower redshifts (and hence how probable
the predictions for z > 8 systems) and the lack of firm numerical statements...

1) As the article states, early galaxies (z > 8) are both predicted and observed
to be morphologically irregular, clumpy, and compact, unlike the large rotating disks observed
at z=2-3. The reason for this is claimed to be that neither simulations nor observations previously 
had the volume to see massive disk galaxies (defined later on as Mstar > 1e10 Msun) at z > 8.

This argument does not properly account for the z=2-3 population though. z=2-3
galaxies are also predicted and observed to be morphologically irregular, clumpy, and compact.
Although a fraction of the most massive galaxies (M > 3-4 e10 Msun) shows disk-like rotation,
even these disks have very high vertical velocity dispersion and irregular morphologies. While there
are some rare cases of spiral disk morphology (e.g., Law+12), these systems are the
exception rather than the rule. Indeed, both the cited Genzel+06 and Law+12 objects
have baryonic mass (stars+gas) of about 1e11 Msun.

The reason for the z=2-3 structure is thought to be a combination of the high gas content
and formation mechanism; it therefore seems extremely surprising that z=8 systems
would be more dynamically stable at a stellar mass of just 1e10 Msun.

How do the predicted properties of simulated galaxies compare to the known distribution
of galaxy morphological and kinematic properties at redshift 2-3 in similarly gas rich environments? 
I.e., is the simulation capable of producing turbulent massive gas-rich disks to the observed degree?
Once that has been shown, the authors should discuss the 
physics of why they expect 80% of galaxies with M* > 1e10 Msun at z=8 to have
regular disk morphologies given that this isn't the case at intermediate redshifts where observational
samples are relatively complete.

2) Numerous places in the article make hand-waving statements about the science that could be done
observing these systems with next-gen facilities like WFIRST, thirty-meter telescopes, etc.
E.g.: WFIRST should see 'many' disks, observing them should make possible 'new tests'
of cosmology and allow us 'to make inferences' about 'fundamental principles of galaxy formation'. Please add some meat to these
statements; of order how many disks above a certain mass should WFIRST see?
For instance, how does the expected observed-frame J-band surface brightness of these simulated
galaxies compare to the surface brightness limit (J=26.7 AB based on the now-public Spergel+15 study
on arXiv) and FOV of the WFIRST/HLS? Is the UV flux distribution shown in Figure 1 NUV (~3000 Angstroms)
or FUV (1500 Angstroms, likely clumpier) that would be observed in wide-field imaging?
What principles of galaxy formation? The relative importance
of smooth adiabatic vs filamental gas accretion physics in the young universe as a driver of 
gas-rich galaxy morphology for example?

3) It would be helpful to state the typical current mass limit of observational work and numerical simulations
at z > 8. Generic statements that current work is missing the largest galaxies and that we need
'larger volumes' are not very helpful; above what mass
threshhold at z=8 should previous studies not be considered complete or reliable?

4) The introductory paragraph suggests that next-generation telescopes will discover "grand design" galaxies
in the z=8-10 universe. This is possible, but usage of the term 'grand design' misleadingly conflates the issues
of disk-detection (moderately easy) and spiral morphology detection (hard). Observationally, kinematic 'disks' are
not necessarily morphological disks, and morphological disks are not necessarily spiral disks (let alone 
grand design).

5) Why is the stellar mass threshhold of 7e9 Msun used to define the most massive galaxies? Please state how
this number is chosen and how it relates to the stellar mass function at z=8.

6) Page 4 states that the massive galaxies have at least 35k particles. Obviously this is dominated by the baryonic
particles, but for a general article this should be clarified since the only mass given so far is the mass of the dark
matter particles.

7) What does the kinematic analysis say about the typical dynamical state of the systems in Figure 1? What is
there v/sigma ratio?

8) The term 'pristine' is used twice but never defined. What does pristine mean in the context of these
simulations? Metallicity below a certain threshhold? Low dust content? If so then why is significant dust obscuration
assumed?






** If you wish to transfer your manuscript to Nature Communications, please use this link. It is not necessary to reformat your paper at this point. 

http://mts-nature.nature.com/cgi-bin/main.plex?el=A6K3Btlf4A5FLOM4X2A9ftdICpGPPNMHothOhe0UhsAZ

Should you wish to transfer your manuscript to another NPG journal, please use the same link and follow the instructions for selecting another journal. You will be able to transfer the paper without having to re-upload the manuscript information.


* NPG's author and referees' website (www.nature.com/authors) contains information about and links to policies and resources.


This email has been sent through the NPG Manuscript Tracking System NY-610A-NPG&MTS

Confidentiality Statement:

This e-mail is confidential and subject to copyright. Any unauthorised use or disclosure of its contents is prohibited. If you have received this email in error please notify our Manuscript Tracking System Helpdesk team at http://platformsupport.nature.com .
Details of the confidentiality and pre-publicity policy may be found here http://www.nature.com/authors/policies/confidentiality.html

Privacy Policy | Update Profile

==> refreport.txt <==
Report from Referee:

This paper presents interesting results from a large cosmological simulation that explores at high resolution a very large volume of space. The research is timely, if a bit speculative and uncertain in its results, but it opens a first window on what the next generation of telescopes (as WFIRST) will be able to see and as such it deserves publication in ApJL. However I have a few concerns that need to be fully addressed before the paper can be recommended for publication.


- for an ApJL the abstract could be shortened to start after 'Here we show...' 

We agree with the referee the original abstract contains too much text in the first section. 
We simplified the introduction part of the abstract as recommended by the referee. 

- a brief description of the SN and BH feedback treatments should be added.

We added three sentences in section 2 that briefly describe the feedback models with references.

-Is the softening Plummer like? An horizontal line at two softening lengths (the minimum resolved scales!) should be added to figure 4. I am skeptical that the disk sizes are properly resolved, being about twice the nominal force resolution. A short discussion of these possible shortcomings should be added.

In figure 4, we added a secondary vertical axis on the right in units of the gravitational smoothing length. We added a discussion in the text 

- The galaxies focus of the paper are NOT Milky Way-like galaxies, rather they are MW-mass. The phrase 'resemble in some ways Milky-Way types seen at much lower redshifts' should be removed from the abstract. With sizes several times smaller disks, gas fractions several times higher, such a resemblance is hardly convincing.

I suggest instead focusing on the fact that these galaxies are the progenitors of the BCGs of massive clusters. Are these massive galaxies hosting SMBHs? Are they growing at Eddington rates? Is the rotational support of the gas preventing the BHs to grow? These are results that deserve to be mentioned, even if the authors plan a more specific paper on SMBHs and their hosts.

-what is the typical stellar mass/halo mass ratio of these systems? Is it reasonably similar to that observed for low-z systems of similar mass? If not, why is the SF efficiency different?

- are compact systems as the galaxies presented here to be expected from analytical models? In the simplest models Rdisk propto R_virial propto 1/H(z) (Komatsu 2008,2010, Van den Bosch 2008, Somerville 2008). Some analysis and a short paragraph of what is expected would be very useful. Maybe add another line to figure 4 with analytical expectations, if not too hard to obtain from the literature? On a similar note: old simulations where softening ~ disk scale length produced very small disks (Eke, Navarro & Steinmetz, 2001)...does the implementation of SF and feedback create realistic low-z galaxies *at the same resolution* of Blue Tides? That would be really helpful to show.


- On page 4, top of right column it is mentioned that gas infall should be anisotropic. Is this statement robust, given that these galaxies form from rare high-sigma peaks that should be relatively more spherical? (Rossi et al 2011, Onorbe et al 2014)

---------


